Representation Learning in Heterogeneous Professional Social Networks with Ambiguous Social Connections

Network representations have been shown to improve performance within a variety of tasks, including classification, clustering, and link prediction. However, most models either focus on moderate-sized, homogeneous networks or require a significant amount of auxiliary input to be provided by the user. Moreover, few works have studied network representations in real-world heterogeneous social networks with ambiguous social connections and are often incomplete. In the present work, we investigate the problem of learning low-dimensional node representations in heterogeneous professional social networks (HPSNs), which are incomplete and have ambiguous social connections. We present a general heterogeneous network representation learning model called Star2Vec that learns entity and person embeddings jointly using a social connection strength-aware biased random walk combined with a node-structure expansion function. Experiments on LinkedIn's Economic Graph and publicly available snapshots of Facebook's network show that Star2Vec outperforms existing methods on members' industry and social circle classification, skill and title clustering, and member-entity link predictions. We also conducted large-scale case studies to demonstrate practical applications of the Star2Vec embeddings trained on LinkedIn's Economic Graph such as next career move, alternative career suggestions, and general entity similarity searches.

==> plots/data/embed_size.txt <==
para	Macro.F1	Micro.F1	title_specialty	skill_domain	title_role	member_industry
16	0.2122	0.4436	0.3509	0.5693	0.17	0.3126
64	0.3096	0.5101	0.3949	0.5917	0.1781	0.2956
96	0.3222	0.5176	0.4008	0.5876	0.176	0.2847
128	0.3293	0.5203	0.4091	0.5845	0.173	0.2875
256	0.3368	0.5208	0.42	0.5923	0.1694	0.2863

==> plots/data/rej_prob.txt <==
para	Macro.F1	Micro.F1	title_specialty	skill_domain	title_role	member_industry
0	0.3071	0.5116	0.4033	0.5885	0.1801	0.2972
25	0.3092	0.5102	0.3971	0.5816	0.1759	0.2966
50	0.3111	0.5118	0.3998	0.6014	0.1785	0.3001
75	0.3092	0.5114	0.3979	0.5806	0.1796	0.2961
95	0.3068	0.5099	0.3995	0.5862	0.1764	0.2925

==> plots/data/star_size.txt <==
para	Macro.F1	Micro.F1	title_specialty	skill_domain	title_role	member_industry
1	0.2988	0.5069	0.4076	0.5928	0.1731	0.3551
2	0.3037	0.5084	0.4037	0.5960	0.1745	0.3392
4	0.3114	0.5129	0.4008	0.5849	0.1783	0.3136
7	0.3065	0.5099	0.4001	0.5932	0.1751	0.2915
10	0.3098	0.5075	0.3946	0.5809	0.1787	0.2675

==> plots/data/stratified_by_attri_macro.txt <==
percentile increase label
5   21.18   (0,10]
10  16.84   (10,13]
# 20  12.62   (13,16]
30  12.92   (16,19]
# 40  16.41   (19,22]
50  13.70   (22,25]
# 60  10.83   (25,28]
70  13.32   (28,32]
# 80  14.72   (32,38]
90  8.46    (38,47]
# 100  10.36  (47,94]

==> plots/data/stratified_by_attri_micro.txt <==
percentile  increase    label
5   18.14   (0,10]
10  11.34   (10,13]
# 20  10.72   (13,16]
30  10.49   (16,19]
# 40  9.68    (19,22]
50  8.07    (22,25]
# 60  9.09    (25,28]
70  6.33    (28,32]
# 80  7.89    (32,38]
90  3.95    (38,47]
# 100 3.10    (47,94]

==> plots/data/stratified_by_degree_macro.txt <==
percentile  increase    label
5   26.90   (0,13]
10  18.14   (13,17]
# 20  19.31   (17,25]
30  13.69   (25,35]
# 40  22.48   (35,49]
50  13.40   (49,68]
# 60  11.90   (68,95]
70  12.22   (95,134]
# 80  9.19    (134,204]
90  8.70    (204,351]
# 100 11.76   (351,12176]

==> plots/data/stratified_by_degree_micro.txt <==
percentile  increase    label
5   17.93   (0,13]
10  14.32   (13,17]
# 20  12.36   (17,25]
30  7.72    (25,35]
# 40  11.19   (35,49]
50  8.02    (49,68]
# 60  6.64    (68,95]
70  7.41    (95,134]
# 80  4.97    (134,204]
90  5.44    (204,351]
# 100 5.85    (351,12176]

==> plots/data/stratified_by_member_macro.txt <==
percentile increase label
5   30.27   [0,0]
10  17.77  (0,1]
# 20  15.25  (1,5]
30  15.63  (5,12]
# 40  18.00  (12,24]
50  12.56  (24,40]
# 60  11.30  (40,65]
70  10.33  (65,103]
# 80  11.14  (103,170]
90  6.86  (170,314]
# 100 12.50  (314,12092]

==> plots/data/stratified_by_member_micro.txt <==
percentile increase label
5   17.36   [0,0]
10  13.78  (0,1]
# 20  8.55  (1,5]
30  10.23  (5,12]
# 40  8.94  (12,24]
50  8.82  (24,40]
# 60  7.30  (40,65]
70  7.69  (65,103]
# 80  5.20  (103,170]
90  5.53  (170,314]
# 100 6.03  (314,12092]

==> plots/data/walk_length.txt <==
para	Macro.F1	Micro.F1	title_specialty	skill_domain	title_role	member_industry
25	0.2519	0.4736	0.3870	0.5864	0.1753	0.3085
50	0.2883	0.4964	0.3938	0.5848	0.1781	0.2973
100	0.3083	0.5113	0.4000	0.5968	0.1751	0.2980
150	0.3069	0.5103	0.3932	0.5771	0.1764	0.3120
175	0.3007	0.5075	0.3914	0.5783	0.1794	0.3298

==> plots/data/walk_per_node.txt <==
para	Macro.F1	Micro.F1	title_specialty	skill_domain	title_role	member_industry
1 0.193031195 0.438961689 0.3681 0.589 0.1695 0.3035
5 0.290571389 0.499969991 0.3919 0.5821 0.1784 0.3178
10 0.308249427 0.511073322 0.3986 0.5949 0.1748 0.2937
15 0.306576893 0.508802641 0.3946 0.5864 0.1773 0.3025
20 0.272723617 0.489026708 0.3877 0.5801 0.177 0.3294

==> plots/data/window_size.txt <==
para	Macro.F1	Micro.F1	title_specialty	skill_domain	title_role	member_industry
5	0.3083	0.5103	0.3961	0.5832	0.1762	0.2962
7	0.3114	0.5115	0.4005	0.5914	0.1755	0.2994
9	0.3097	0.5113	0.395	0.5878	0.1774	0.304
11	0.3099	0.5106	0.3987	0.5873	0.1723	0.3036
13	0.308	0.5086	0.4009	0.5812	0.1766	0.3083

==> speedup.txt <==
threads  speedup
1   1.0
2   2.441188119
4   4.704950495
8   8.982178218
16  17.565148515
32  28.400792079
48  32.887128713

